Observational Properties of AGN Obscuration During the Peak of Accretion Growth

We investigated the gas obscuration and host galaxy properties of active galactic nuclei (AGN) during the peak of cosmic accretion growth of supermassive black holes (SMBHs) at redshift 0.8-1.8 using X-ray detected AGN with mid-infrared and far-infrared detection. The sample was classified as type-1 and type-2 AGN using optical spectral and morphological classification while the host galaxy properties were estimated with multiwavelength SED fitting. For type-1 AGN, the black hole mass was determined from MgII emission lines while the black hole mass of type-2 AGN was inferred from the host galaxy's stellar mass. Based on the derived parameters, the distribution of the sample in the absorption hydrogen column density ($N_{\rm H}$) vs. Eddington ratio diagram is examined. Among the type-2 AGN, $28\pm5$\% are in the forbidden zone, where the obscuration by dust torus cannot be maintained due to radiation pressure on dusty material. The fraction is higher than that observed in the local universe from the BAT AGN Spectroscopic Survey (BASS) data release 2 ($11\pm3$\%). The higher fraction implies that the obscuration of the majority of AGN is consistent with the radiation pressure regulated unified model but with an increased incidence of interstellar matter (ISM) obscured AGN. We discuss the possibility of dust-free absorption in type-1 AGN and heavy ISM absorption in type-2 AGN. We also find no statistical difference in the star-formation activity between type-1 and type-2 AGN which may suggest that obscuration triggered by a gas-rich merging is not common among X-ray detected AGN in this epoch.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
